New perspectives on MASCARA-1b: A combined analysis of pre- and post-eclipse emission data using CRIRES+

We present high-resolution emission spectroscopy observations of the ultra-hot Jupiter MASCARA-1b with CRIRES+ in the K-band, covering the post-eclipse phases of its orbit. These observations complement previously published pre-eclipse data. The stellar and telluric features were removed using SysRem, and the planetary signal was analysed with the cross-correlation technique. After confirming the presence of chemical species in our atmospheric model, we combined the pre- and post-eclipse datasets for a joint analysis. By employing a Bayesian retrieval framework, this joint retrieval enabled us to constrain the spatially varying temperature-pressure (T-P) profile and atmospheric carbon-to-oxygen (C/O) ratio. We detected strong emission signatures of CO and H$_2$O in the post-eclipse and combined datasets. While a well-mixed retrieval model results in a super-solar C/O, allowing for vertically varying chemistry yields C/O values consistent with solar. The retrieved parameters are not only consistent across the datasets but also across different chemical regimes. We did not identify any significant velocity shifts between the detected species or across the datasets, which could otherwise serve as proxies for possible atmospheric dynamics. We also explored phase dependence through the model scaling factor and found no substantial changes in atmospheric properties throughout the observed phases. Due to strong degeneracies between the temperature gradient and chemical abundances, our retrieved temperatures are broadly consistent with either a full redistribution of heat or strong day-night contrasts. While this complicates direct comparisons with recent Spitzer phase curve analyses suggesting inefficient recirculation, we find no clear evidence of spatial variation in the chemical or temperature structure of MASCARA-1b from pre- to post-eclipse, nor temporal variation over $\approx$2 years.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2024
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

<P><LI>Directory for macros
<P><LI>aa_example.pdf: Example of an article (LaTeX source)
<P><LI>aa_example.zip: Example of an article (PDF output)
<P><LI>aadoc.pdf: User's Guide (pdf)
<P><LI>readme.txt: Information (equivalent to this page)

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

